Studies of W boson plus jets production in p\bar{p} collisions at sqrt(s)=1.96 TeV

We present a comprehensive analysis of inclusive W(\to e\nu)+n-jet (n\geq 1,2,3,4) production in proton-antiproton collisions at a center-of-mass energy of 1.96 TeV at the Tevatron collider using a 3.7 fb^{-1} dataset collected by the D0 detector. Differential cross sections are presented as a function of the jet rapidities (y), lepton transverse momentum (p_T) and pseudorapidity (\eta), the scalar sum of the transverse energies of the W boson and all jets (H_T), leading dijet p_T and invariant mass, dijet rapidity separations for a variety of jet pairings for p_T-ordered and angular-ordered jets, dijet opening angle, dijet azimuthal angular separations for p_T-ordered and angular-ordered jets, and W boson transverse momentum. The mean number of jets in an event containing a W boson is measured as a function of H_T, and as a function of the rapidity separations between the two highest-p_T jets and between the most widely separated jets in rapidity. Finally, the probability for third-jet emission in events containing a W boson and at least two jets is studied by measuring the fraction of events in the inclusive W+2-jet sample that contain a third jet over a p_T threshold. The analysis employs a regularized singular value decomposition technique to accurately correct for detector effects and for the presence of backgrounds. The corrected data are compared to particle level next-to-leading order perturbative QCD predictions, predictions from all-order resummation approaches, and a variety of leading-order and matrix-element plus parton-shower event generators. Regions of the phase space where there is agreement or disagreement with the data are discussed for the different models tested.

==> abstract.txt <==
Studies of W boson plus jets production in p\bar{p} collisions at sqrt(s)=1.96 TeV

We present a comprehensive analysis of inclusive W(\to e\nu)+n-jet (n\geq 1,2,3,4) production in proton-antiproton collisions at a center-of-mass energy of 1.96 TeV at the Tevatron collider using a 3.7 fb^{-1} dataset collected by the D0 detector. Differential cross sections are presented as a function of the jet rapidities (y), lepton transverse momentum (p_T) and pseudorapidity (\eta), the scalar sum of the transverse energies of the W boson and all jets (H_T), leading dijet p_T and invariant mass, dijet rapidity separations for a variety of jet pairings for p_T-ordered and angular-ordered jets, dijet opening angle, dijet azimuthal angular separations for p_T-ordered and angular-ordered jets, and W boson transverse momentum. The mean number of jets in an event containing a W boson is measured as a function of H_T, and as a function of the rapidity separations between the two highest-p_T jets and between the most widely separated jets in rapidity. Finally, the probability for third-jet emission in events containing a W boson and at least two jets is studied by measuring the fraction of events in the inclusive W+2-jet sample that contain a third jet over a p_T threshold. The analysis employs a regularized singular value decomposition technique to accurately correct for detector effects and for the presence of backgrounds. The corrected data are compared to particle level next-to-leading order perturbative QCD predictions, predictions from all-order resummation approaches, and a variety of leading-order and matrix-element plus parton-shower event generators. Regions of the phase space where there is agreement or disagreement with the data are discussed for the different models tested.

